Orthogonal SC-LDPC Codes for the IDS Channel

We propose a coding scheme for the insertion, deletion and substitution (IDS) channel tailored to the short strands of DNA-based data storage. Instead of an inner synchronisation code, a spatially coupled LDPC (SC-LDPC) code is placed across the strands, with its coupling axis aligned to the position along the strands. Every decoded position thus becomes an anchor to synchronise the neighbouring strands. The decoding waves of the SC-LDPC code carry these anchors from both ends of the strands towards the middle. We bound the achievable rate from above by the information rate of a single strand and from below by that of a separated receiver. For strands of 100 nucleotides (the relevant regime for DNA-based data storage), our scheme outperforms a rate-matched concatenated construction.

==> fig/fer_maarouf_istc23.csv <==
p,sim_n128_tvc1,sim_n128_tvc2,dt_n128_tvc1,sim_n960_tvc1,sim_n960_tvc2,dt_n960_tvc1
0.09,nan,7.642806e-04,nan,nan,nan,nan
0.1,9.893741e-04,3.269042e-03,3.851222e-04,nan,nan,nan
0.11,4.248449e-03,1.687194e-02,1.365485e-03,nan,nan,nan
0.12,2.025932e-02,4.266212e-02,4.708178e-03,nan,nan,nan
0.13,5.268704e-02,9.671180e-02,1.443794e-02,nan,4.801356e-04,nan
0.14,1.251564e-01,2.150538e-01,3.289364e-02,6.293925e-04,1.273480e-02,nan
0.15,2.159827e-01,3.164557e-01,7.827780e-02,1.396063e-02,1.503759e-01,1.826011e-04
0.16,3.460208e-01,5.291005e-01,1.490652e-01,1.694915e-01,5.050505e-01,6.515072e-03
0.17,5.988024e-01,7.451613e-01,2.744030e-01,5.405405e-01,8.849558e-01,7.888182e-02
0.18,7.633588e-01,nan,4.210676e-01,8.695652e-01,nan,4.367286e-01
0.19,nan,nan,5.560525e-01,nan,nan,8.234843e-01


==> fig/fer_sc_ldpc_4ary.csv <==
p,fer_ps000,fer_ps050,fer_ps100,maarouf_tit23_ps000,maarouf_tit23_ps050,maarouf_tit23_ps100,ub_ps000,ub_ps050,ub_ps100
0.03,nan,nan,nan,nan,nan,8.270044e-06,nan,nan,nan
0.04,nan,nan,nan,nan,nan,4.546314e-04,nan,nan,1.00e-4
0.05,nan,nan,1.00e-4,nan,nan,1.021607e-02,nan,nan,nan
0.06,nan,nan,8.200000e-3,nan,1.405426e-05,9.216590e-02,nan,nan,nan
0.07,nan,nan,7.733333e-2,nan,9.104566e-04,4.166667e-01,nan,1.00e-4,nan
0.08,nan,6.00e-4,3.680000e-1,nan,2.117298e-02,8.000000e-01,nan,nan,nan
0.09,nan,1.360000e-2,9.100000e-1,3.258044e-06,1.937984e-01,9.708738e-01,nan,nan,nan
0.1,nan,9.200000e-2,nan,4.453020e-04,6.849315e-01,nan,1.00e-4,nan,nan
0.11,1.10e-3,4.480000e-1,nan,1.944012e-02,9.708738e-01,nan,nan,nan,nan
0.12,1.366667e-2,nan,nan,1.751313e-01,nan,nan,nan,nan,nan
0.13,9.818182e-2,nan,nan,5.847953e-01,nan,nan,nan,nan,nan
0.14,5.300000e-1,nan,nan,9.615385e-01,nan,nan,nan,nan,nan


==> fig/rate_ladder_4ary_L100.csv <==
p,air_ps000,se_air_ps000,gmi_ps000,se_gmi_ps000,air_ps050,se_air_ps050,gmi_ps050,se_gmi_ps050,air_ps100,se_air_ps100,gmi_ps100,se_gmi_ps100
0.000000,2.000000,0.000000,2.000000,0.000000,1.635568,0.001252,1.581622,0.003263,1.372075,0.001423,1.296044,0.003593
0.010000,1.854761,0.001007,1.008514,0.011276,1.499170,0.001535,0.843071,0.009116,1.251368,0.001641,0.694745,0.007874
0.020000,1.729316,0.001219,0.700875,0.007675,1.391519,0.001609,0.580757,0.006415,1.150351,0.001646,0.492828,0.005485
0.030000,1.615671,0.001356,0.564926,0.005742,1.295049,0.001637,0.472945,0.005211,1.065060,0.001674,0.400099,0.004388
0.040000,1.512750,0.001430,0.463864,0.004979,1.211296,0.001665,0.397555,0.004242,0.988947,0.001658,0.336042,0.003562
0.050000,1.419619,0.001475,0.407477,0.004252,1.134640,0.001654,0.345091,0.003650,0.921469,0.001622,0.286002,0.003304
0.060000,1.324650,0.001526,0.349212,0.003718,1.056606,0.001636,0.298530,0.003365,0.855656,0.001597,0.253373,0.002895
0.070000,1.238917,0.001534,0.311687,0.003408,0.989549,0.001612,0.271714,0.002924,0.799804,0.001571,0.226420,0.002721
0.080000,1.156855,0.001533,0.288044,0.002997,0.922774,0.001617,0.244475,0.002722,0.743890,0.001542,0.209218,0.002471
0.090000,1.082882,0.001531,0.258746,0.002727,0.863343,0.001568,0.221892,0.002531,0.694077,0.001497,0.182831,0.002243
0.100000,1.007630,0.001534,0.237406,0.002630,0.802689,0.001540,0.205312,0.002294,0.645840,0.001481,0.169753,0.002143
0.110000,0.940970,0.001520,0.220210,0.002400,0.749409,0.001501,0.186801,0.002167,0.600530,0.001425,0.157748,0.001945
0.120000,0.873957,0.001503,0.200701,0.002285,0.698245,0.001476,0.176251,0.002048,0.556081,0.001354,0.149901,0.001850
0.130000,0.812379,0.001474,0.184764,0.002127,0.645887,0.001427,0.159316,0.001941,0.514487,0.001335,0.137087,0.001740
0.140000,0.752666,0.001451,0.171946,0.002037,0.597425,0.001380,0.147262,0.001890,0.477898,0.001290,0.128004,0.001648
0.150000,0.692615,0.001425,0.159718,0.001861,0.553007,0.001357,0.136594,0.001703,0.440424,0.001247,0.116914,0.001524
0.160000,0.638242,0.001382,0.149480,0.001795,0.507753,0.001316,0.128418,0.001615,0.403996,0.001198,0.111570,0.001499
0.170000,0.589378,0.001343,0.139040,0.001701,0.472080,0.001258,0.121448,0.001548,0.374589,0.001158,0.101574,0.001427
0.180000,0.540988,0.001312,0.129630,0.001643,0.432699,0.001219,0.111769,0.001427,0.342586,0.001112,0.094142,0.001326
0.190000,0.494781,0.001250,0.118882,0.001534,0.393077,0.001172,0.103735,0.001379,0.311257,0.001070,0.089475,0.001256
0.200000,0.453903,0.001219,0.112313,0.001415,0.363748,0.001125,0.097879,0.001304,0.286750,0.001023,0.083935,0.001232

